Observation of air showers with an IceCube-Gen2 prototype station at the Pierre Auger Observatory

The next-generation neutrino telescope IceCube-Gen2 is planned to include a surface detector array consisting of scintillation detectors and radio antennas for the detection of cosmic-ray air showers. Prototype stations, each comprising 8 scintillator panels and 3 SKALA antennas, have been deployed to various locations. One of these stations is located at the site of the Pierre Auger Observatory, situated within the most densely instrumented part of the surface detector array, which features a spacing of 433 meters. In this contribution, we present first results from this prototype station, including the observation of the Galactic noise, and the first coincident detection of air showers between the prototype radio antennas and the water-Cherenkov detectors of the Pierre Auger Observatory.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

